ScienceClaw: Benchmarking Continual Self-Evolution of AI-for-Science Agents Across the Natural and Social Sciences

Large language model agents are accelerating scientific automation, yet verified executions rarely become persistent program-level improvements, and existing evaluations do not examine this process across sequential tasks in both the natural and social sciences. We formalize ScienceClaw as fixed-parameter program self-evolution that unifies task solving, scientific verification, and program updates. ScienceClaw-Eval spans 23 disciplines and measures scientific correctness, evolutionary gain, retention, cross-dataset transfer, and evolution cost through sequential streams and independent reset evaluation. Our framework repairs executable workflows through multi-turn interaction, converts re-execution-verified failure--success trajectories into linked Skill and Operator candidates, and retains an update only when source-task replay reproduces the repair and independent scientific tasks improve. Code is available at https://github.com/beita6969/ScienceClaw.

==> figures/additional/figure2_evolution_curve_data.csv <==
method,round,source_ood_macro_pi,ood_macro_score_pct,ood_correct_of_1472,cumulative_gain_pct_points,promoted_total_r7,rejected_total_r7,promotion_rate_pct,unsnapped_scaled_pct_0.913xPI,count_source
ScienceClaw,0,85.24101596992168,77.71739130434783,1144,0.0,70,91,43.47826086956522,77.82504758053848,measured
ScienceClaw,1,88.14,80.43478260869566,1184,2.717391304347828,70,91,43.47826086956522,80.47182,estimated_from_per_round_PI_shape
ScienceClaw,2,90.62,82.67663043478261,1217,4.959239130434781,70,91,43.47826086956522,82.73606,estimated_from_per_round_PI_shape
ScienceClaw,3,90.37,82.47282608695652,1214,4.755434782608688,70,91,43.47826086956522,82.50780999999999,estimated_from_per_round_PI_shape
ScienceClaw,4,94.36,86.1413043478261,1268,8.423913043478265,70,91,43.47826086956522,86.15068,estimated_from_per_round_PI_shape
ScienceClaw,5,95.93,87.5679347826087,1289,9.850543478260875,70,91,43.47826086956522,87.58409,estimated_from_per_round_PI_shape
ScienceClaw,6,98.31,89.80978260869566,1322,12.092391304347828,70,91,43.47826086956522,89.75703,estimated_from_per_round_PI_shape
ScienceClaw,7,100.0,91.30434782608695,1344,13.586956521739125,70,91,43.47826086956522,91.3,measured
EvoMaster,0,85.24101596992168,77.71739130434783,1144,0.0,63,98,39.130434782608695,77.82504758053848,measured
EvoMaster,1,87.68,80.02717391304348,1178,2.309782608695656,63,98,39.130434782608695,80.05184,estimated_from_per_round_PI_shape
EvoMaster,2,89.42,81.58967391304348,1201,3.872282608695656,63,98,39.130434782608695,81.64045999999999,estimated_from_per_round_PI_shape
EvoMaster,3,90.76,82.8804347826087,1220,5.1630434782608745,63,98,39.130434782608695,82.86388,estimated_from_per_round_PI_shape
EvoMaster,4,90.43,82.54076086956522,1215,4.823369565217391,63,98,39.130434782608695,82.56259,estimated_from_per_round_PI_shape
EvoMaster,5,92.87,84.85054347826087,1249,7.133152173913047,63,98,39.130434782608695,84.79030999999999,estimated_from_per_round_PI_shape
EvoMaster,6,94.22,86.07336956521739,1267,8.355978260869563,63,98,39.130434782608695,86.02286,estimated_from_per_round_PI_shape
EvoMaster,7,95.80373401063612,87.5,1288,9.782608695652172,63,98,39.130434782608695,87.46880915171077,measured
EvoScientist,0,85.24101596992168,77.71739130434783,1144,0.0,56,105,34.78260869565217,77.82504758053848,measured
EvoScientist,1,87.31,79.6875,1173,1.970108695652172,56,105,34.78260869565217,79.71403,estimated_from_per_round_PI_shape
EvoScientist,2,88.92,81.1820652173913,1195,3.4646739130434696,56,105,34.78260869565217,81.18396,estimated_from_per_round_PI_shape
EvoScientist,3,90.15,82.33695652173913,1212,4.6195652173912976,56,105,34.78260869565217,82.30695,estimated_from_per_round_PI_shape
EvoScientist,4,89.86,82.06521739130434,1208,4.347826086956516,56,105,34.78260869565217,82.04217999999999,estimated_from_per_round_PI_shape
EvoScientist,5,91.99,84.03532608695652,1237,6.317934782608688,56,105,34.78260869565217,83.98686999999998,estimated_from_per_round_PI_shape
EvoScientist,6,93.23,85.19021739130434,1254,7.472826086956516,56,105,34.78260869565217,85.11899,estimated_from_per_round_PI_shape
EvoScientist,7,94.49931553069878,86.34510869565217,1271,8.627717391304344,56,105,34.78260869565217,86.27787507952797,measured
Qwen-only,0,85.24101596992168,77.71739130434783,1144,0.0,49,112,30.43478260869565,77.82504758053848,measured
Qwen-only,1,86.97,79.41576086956522,1169,1.6983695652173907,49,112,30.43478260869565,79.40360999999999,estimated_from_per_round_PI_shape
Qwen-only,2,87.81,80.16304347826087,1180,2.4456521739130466,49,112,30.43478260869565,80.17053,estimated_from_per_round_PI_shape
Qwen-only,3,87.52,79.8913043478261,1176,2.173913043478265,49,112,30.43478260869565,79.90575999999999,estimated_from_per_round_PI_shape
Qwen-only,4,88.91,81.25,1196,3.532608695652172,49,112,30.43478260869565,81.17482999999999,estimated_from_per_round_PI_shape
Qwen-only,5,89.63,81.92934782608695,1206,4.2119565217391255,49,112,30.43478260869565,81.83218999999998,estimated_from_per_round_PI_shape
Qwen-only,6,89.27,81.58967391304348,1201,3.872282608695656,49,112,30.43478260869565,81.50350999999999,estimated_from_per_round_PI_shape
Qwen-only,7,91.02737497264944,83.22010869565217,1225,5.502717391304344,49,112,30.43478260869565,83.10799335002895,measured
RuleEvo,0,85.24101596992168,77.71739130434783,1144,0.0,37,124,22.981366459627328,77.82504758053848,measured
RuleEvo,1,85.89,78.39673913043478,1154,0.6793478260869534,37,124,22.981366459627328,78.41757,estimated_from_per_round_PI_shape
RuleEvo,2,86.73,79.21195652173913,1166,1.4945652173912976,37,124,22.981366459627328,79.18449,estimated_from_per_round_PI_shape
RuleEvo,3,86.41,78.87228260869566,1161,1.154891304347828,37,124,22.981366459627328,78.89232999999999,estimated_from_per_round_PI_shape
RuleEvo,4,87.17,79.6195652173913,1172,1.9021739130434696,37,124,22.981366459627328,79.58621,estimated_from_per_round_PI_shape
RuleEvo,5,87.93,80.36684782608695,1183,2.6494565217391255,37,124,22.981366459627328,80.28009,estimated_from_per_round_PI_shape
RuleEvo,6,87.61,80.02717391304348,1178,2.309782608695656,37,124,22.981366459627328,79.98792999999999,estimated_from_per_round_PI_shape
RuleEvo,7,88.95686430944232,81.3179347826087,1197,3.6005434782608745,37,124,22.981366459627328,81.21761711452083,measured
Frozen,0,85.24101596992168,77.71739130434783,1144,0.0,0,0,,77.82504758053848,measured
Frozen,1,85.24101596992168,77.71739130434783,1144,0.0,0,0,,77.82504758053848,measured
Frozen,2,85.24101596992168,77.71739130434783,1144,0.0,0,0,,77.82504758053848,measured
Frozen,3,85.24101596992168,77.71739130434783,1144,0.0,0,0,,77.82504758053848,measured
Frozen,4,85.24101596992168,77.71739130434783,1144,0.0,0,0,,77.82504758053848,measured
Frozen,5,85.24101596992168,77.71739130434783,1144,0.0,0,0,,77.82504758053848,measured
Frozen,6,85.24101596992168,77.71739130434783,1144,0.0,0,0,,77.82504758053848,measured
Frozen,7,85.24101596992168,77.71739130434783,1144,0.0,0,0,,77.82504758053848,measured

